From Attention to Activation: Unravelling the Enigmas of Large Language Models

We study two strange phenomena in auto-regressive Transformers: (1) the dominance of the first token in attention heads; (2) the occurrence of large outlier activations in the hidden states. We find that popular large language models, such as Llama attend maximally to the first token in 98% of attention heads, a behaviour we attribute to the softmax function. To mitigate this issue, we propose a reformulation of softmax to softmax-1. Furthermore, we identify adaptive optimisers, e.g. Adam, as the primary contributor to the large outlier activations and introduce OrthoAdam, a novel optimiser that utilises orthogonal matrices to transform gradients, to address this issue. Finally, not only do our methods prevent these phenomena from occurring, but additionally, they enable Transformers to sustain their performance when quantised using basic algorithms, something that standard methods are unable to do. In summary, our methods reduce the attention proportion on the first token from 65% to 3.3%, the activation kurtosis in the hidden states from 1657 to 3.1, and perplexity penalty under 4-bit weight quantisation from 3565 to 0.3.

==> assets/tables/txt_numbers/ablation_attn_stats.txt <==
0.333
0.308
0.197
0.336
0.022
0.026
0.020
0.021
0.021
0.017
0.022
0.231
0.025
0.023


==> assets/tables/txt_numbers/ablation_hs_stats_kurt.txt <==
  291.7
  263.7
  283.3
  391.9
  244.7
  230.4
  140.0
   70.5
    3.1
    3.2
    3.0
  323.0
  380.9
  188.4


==> assets/tables/txt_numbers/ablation_hs_stats_max.txt <==
 1675.9
 1104.0
 1478.7
 2577.4
  648.6
  628.6
  432.0
  302.2
   11.9
   13.1
   43.5
  726.4
  737.2
  514.6


==> assets/tables/txt_numbers/ablation_quant_stats.txt <==
   26.9
   26.9
   27.4
   25.6
   26.5
   26.6
   26.6
   27.4
   40.6
   33.4
   26.8
   27.3
   26.7
   26.6


==> assets/tables/txt_numbers/correlation_data_gpt2_s-xl.csv <==
,first_token,other_token
gpt2,0.985,0.944
gpt2-medium,0.969,0.846
gpt2-large,0.985,0.896
gpt2-xl,0.956,0.939
Llama-2-7b-hf,0.987,0.902
Meta-Llama-3.1-8B,0.928,0.915


==> assets/tables/txt_numbers/correlation_data_our.csv <==
,first_token,other_token
gpt2_60m_orig_vanilla_16x_no-bias_rms-norm,0.952,0.944
gpt2_60m_orig_softmax1_v2_16x_no-bias_rms-norm,0.94,0.943
gpt2_60m_orig_vanilla_16x_no-bias_rms-norm_orthoadam,0.987,0.979
gpt2_60m_orig_softmax1_v2_16x_no-bias_rms-norm_orthoadam,0.974,0.977
gpt2_130m_orig_vanilla_16x_no-bias_rms-norm,0.984,0.942
gpt2_130m_orig_softmax1_v2_16x_no-bias_rms-norm,0.937,0.935
gpt2_130m_orig_vanilla_16x_no-bias_rms-norm_orthoadam,0.992,0.971
gpt2_130m_orig_softmax1_v2_16x_no-bias_rms-norm_orthoadam,0.947,0.963
gpt2_350m_orig_vanilla_16x_no-bias_rms-norm,0.988,0.938
gpt2_350m_orig_softmax1_v2_16x_no-bias_rms-norm_orthoadam,0.998,0.997
gpt2_1b_orig_vanilla_6x_8gpu_no-bias_rms-norm_cc_lr0001_bf16,0.986,0.957
gpt2_1b_orig_softmax1_v2_6x_8gpu_no-bias_rms-norm_cc_orthoadam_lr0001_bf16,,
llama_130m_vanilla_16x_rms-norm-ss,0.931,0.903
llama_130m_softmax1_v2_16x_rms-norm-ss,0.864,0.877
llama_130m_vanilla_16x_rms-norm-ss_orthoadam,0.931,0.905
llama_130m_softmax1_v2_16x_rms-norm-ss_orthoadam,0.56,0.975


==> assets/tables/txt_numbers/gpt2_s-xl_attn_stats.txt <==
0.73
0.76
0.68
0.51
0.80
0.95


==> assets/tables/txt_numbers/gpt2_s-xl_hs_stats_kurt.txt <==
  561.6
  850.9
  895.5
  647.0
 2275.3
 1227.3


==> assets/tables/txt_numbers/gpt2_s-xl_hs_stats_max.txt <==
 3003.8
 3883.8
 2637.6
 3039.5
  893.0
  302.8


==> assets/tables/txt_numbers/gpt2_s-xl_quant_stats.txt <==
   37.8
   28.8
   25.2
   23.2
    7.7
   10.2


   38.1
   29.0
   25.2
   23.3
    8.4
   10.5


   60.8
   33.8
   26.2
   25.7
   20.6
   67.9


  128.7
   40.9
   36.2
   39.4
   41.2
315606.6


==> assets/tables/txt_numbers/our_attn_stats.txt <==
0.489
0.021
0.365
0.019
0.527
0.024
0.424
0.019
0.579
0.021
0.648

0.105
0.016
0.103
0.017


==> assets/tables/txt_numbers/our_hs_stats_first_kurt.txt <==
  313.8
  105.6
  260.8
    7.6
  514.9
  175.4
  446.4
   29.1
  820.3
    3.1
 1656.5

  435.0
  208.2
  435.8
    4.2


==> assets/tables/txt_numbers/our_hs_stats_first_max.txt <==
 1856.1
  304.9
 1419.9
   92.8
 7018.1
 1134.3
 4285.0
  490.7
40196.0
  388.1
56798.3

 4622.7
 1340.4
 4685.9
  161.1


==> assets/tables/txt_numbers/our_hs_stats_other_kurt.txt <==
   77.9
   81.4
   10.6
    7.0
  141.5
  144.2
   20.2
   18.3
  161.8
    3.1
  351.9

  170.0
  181.2
  169.5
    6.9


==> assets/tables/txt_numbers/our_hs_stats_other_max.txt <==
  266.6
  259.0
  114.7
   87.8
 1014.8
  967.5
  433.4
  405.1
 3801.1
  333.3
 7051.2

 1627.4
 1229.5
 1629.1
  157.0


==> assets/tables/txt_numbers/our_quant_stats.txt <==
   31.9
   31.6
   32.4
   31.8
   22.9
   22.7
   23.1
   22.8
   16.4
   16.3
   13.4

   17.4
   17.2
   17.4
   17.3


==> assets/tables/txt_numbers/our_quant_stats_all.txt <==
31.88
31.83
22.89
22.82
16.37
16.31
13.44

17.39
17.31


32.15
31.89
23.07
22.87
16.50
16.33
13.68

17.69
17.38


34.87
32.18
28.31
23.09
19.92
16.46
15.19

24.46
20.11


43.53
32.30
46.49
23.22
52.49
16.50
45.05

43.61
20.85


<<<<<<< HEAD
11.65
 0.47
23.60
 0.40
36.12
 0.19
31.61

26.22
 3.54
=======
    68.5
    33.9
   679.9
    24.1
118507.1
    17.1
  3577.7

    21.5
    19.7


    36.6
     2.1
   657.0
     1.3
118490.7
     0.8
  3564.3

     4.1
     2.4
>>>>>>> 9cde16777e2cb4126c2cf9f44b739164d05074ab

